Energy Efficiency trends in HPC: what high-energy and astrophysicists need to know

The growing energy demands of HPC systems have made energy efficiency a critical concern for system developers and operators. However, HPC users are generally less aware of how these energy concerns influence the design, deployment, and operation of supercomputers even though they experience the consequences. This paper examines the implications of HPC's energy consumption, providing an overview of current trends aimed at improving energy efficiency. We describe how hardware innovations such as energy-efficient processors, novel system architectures, power management techniques, and advanced scheduling policies do have a direct impact on how applications need to be programmed and executed on HPC systems. For application developers, understanding how these new systems work and how to analyse and report the performances of their own software is critical in the dialog with HPC system designers and administrators. The paper aims to raise awareness about energy efficiency among users, particularly in the high energy physics and astrophysics domains, offering practical advice on how to analyse and optimise applications to reduce their energy consumption without compromising on performance.

==> graphics/system_ratios/systems.dat <==
Location  System          IBW  FP    MBW   Year
LLNL      "BlueGene/L"     2.1  5.6   5.5   2004
ANL       "BlueGene/P"     5.1  13.6  13.6  2008
ANL       "BlueGene/Q"     40   205   42.6  2012
ORNL      "Titan"          9.6  1445  250   2012
NERSC     "Edison"         32   460   100   2013
NERSC     "Cori"           32   3050  450   2016
ORNL      "Summit"         50   42000 5400  2018
RIKEN     "Fugaku"         70   3072  1024  2021
JSC       "Juwels Booster" 200  38800 6220  2021
#NERSC     "Perlmutter"     200  38800 6220  2022
ORNL      "Frontier"       200 181200 12800 2022

